Smooth Bezier Surfaces over Arbitrary Quadrilateral Meshes

We solve the following problem: given a polynomial of order $n$ and the corresponding $B\'ezier$ tensor product patches over an unstructured regular quadrilateral mesh of any valence, find a solution to the $G^{1}1$ or $C^{1}1$ approximation (resp. interpolation) problem ! Constraints defining regularity conditions across patches have to be satisfied. The resulting number of free degrees of freedom must be such that for instance the interpolation problem has a solution. This is similar to studying the minimal determining set (MDS) for a $C^{1}$ continuity construction. The givenunstructured quadrilateral mesh can include a cubic boundary curve. The final surface approximation or PDE solution is obtained by energy methods. We completely solve the problem and show that there is always a solution for $n\ge 5$ and under some mesh restrictions for $n=4$. From a practical point of view, the present paper provides a way to build first order smooth interpolation/approximation and solutions to partial differential equations for arbitrary structures of quadrilateral meshes.

==> ArX_submission.txt <==
Title:Smooth B\’ezier Surfaces over Arbitrary Quadrilateral Meshes
Authors:Michel Bercovier, Tanya Matskewich
Comments 189 pages and nn figures
Subj-class: Numerical Analysis
MSC-class: 65D17 (Primary); 65M60 (Secondary)


We solve the following problem: given a polynomial of order $n$ and the corresponding B$\’$ezier tensor product patches over a regular quadrilateral mesh of any valence, find a solution to the  $G^{1}1$  or  $C^{1}1$ approximation (resp. interpolation ) problem !  Constraints defining regularity conditions across patches have to be satisfied. The resulting number of free degrees of freedom must be such that for instance  the interpolation problem has a solution! This is similar to studying the minimal determining set (MDS) for a $C^{1}1$ continuity construction.
We consider a given arbitrary quadrilateral mesh,that can include a cubic boundary curve and the final surface approximation or PDE solution is obtained by energy methods. We completely solve the problem and show that there is always a solution for $n\ge 5$ and under some mesh restrictions for $n=4$. 
From a practical point of view, the present paper provides a way to build first order smooth interpolation/approximation and solutions to partial differential equations for arbitrary structures of quadrilateral meshes. 

==> submission-ArX 2 2/ArX_submission.txt <==
Title:Smooth B\’ezier Surfaces over Arbitrary Quadrilateral Meshes
Authors:Michel Bercovier, Tanya Matskewich
Comments 189 pages and nn figures
Subj-class: Numerical Analysis
MSC-class: 65D17 (Primary); 65M60 (Secondary)


We solve the following problem: given a polynomial of order $n$ and the corresponding B$\’$ezier tensor product patches over a regular quadrilateral mesh of any valence, find a solution to the  $G^{1}1$  or  $C^{1}1$ approximation (resp. interpolation ) problem !  Constraints defining regularity conditions across patches have to be satisfied. The resulting number of free degrees of freedom must be such that for instance  the interpolation problem has a solution! This is similar to studying the minimal determining set (MDS) for a $C^{1}1$ continuity construction.
We consider a given arbitrary quadrilateral mesh,that can include a cubic boundary curve and the final surface approximation or PDE solution is obtained by energy methods. We completely solve the problem and show that there is always a solution for $n\ge 5$ and under some mesh restrictions for $n=4$. 
From a practical point of view, the present paper provides a way to build first order smooth interpolation/approximation and solutions to partial differential equations for arbitrary structures of quadrilateral meshes. 
